Cox rings of K3 surfaces of Picard number three

Let $X$ be a projective K3 surface over $\mathbb C$. We prove that its Cox ring $R(X)$ has a generating set whose degrees are either classes of smooth rational curves, sums of at most three elements of the Hilbert basis of the nef cone, or of the form $2(f+f')$, where $f,f'$ are classes of elliptic fibrations with $f\cdot f'=2$. This result and techniques using Koszul's type exact sequences allow to determine a generating set for the Cox ring of all Mori dream K3 surfaces of Picard number three which is minimal in most cases. A presentation for the Cox ring is given in some special cases with few generators.

==> Gen_K3Rank3_.txt <==
//1. S1 [=HBEff]
[
    [1, -1, -1]
];
[];
[];

//2. S2 [=HBNef]
[
    [1, -4, -4],
    [1, -4, -3],
    [1, -4, -2],
    [1, -3, -4],
    [1, -3, -3],
    [1, -3, -2],
    [1, -2, -4],
    [1, -2, -3],
    [1, -2, -2],
    [1, -2, -1],
    [1, -1, -2],
    [1, -1, -1],
    [1, 0, 0],
    [2, -9, -7],
    [2, -9, -6],
    [2, -9, -5],
    [2, -7, -9],
    [2, -6, -9],
    [2, -5, -9],
    [3, -14, -10],
    [3, -14, -9],
    [3, -14, -8],
    [3, -14, -7],
    [3, -13, -12],
    [3, -12, -13],
    [3, -10, -14],
    [3, -9, -14],
    [3, -8, -14],
    [3, -7, -14],
    [4, -19, -11],
    [4, -19, -10],
    [4, -18, -15],
    [4, -15, -18],
    [4, -11, -19],
    [4, -10, -19],
    [5, -24, -12],
    [5, -23, -18],
    [5, -22, -20],
    [5, -21, -21],
    [5, -20, -22],
    [5, -18, -23],
    [5, -12, -24],
    [6, -27, -23],
    [6, -23, -27],
    [7, -32, -26],
    [7, -30, -29],
    [7, -29, -30],
    [7, -26, -32],
    [8, -37, -29],
    [8, -29, -37],
    [9, -41, -34],
    [9, -38, -38],
    [9, -34, -41],
    [10, -46, -37],
    [10, -37, -46],
    [11, -47, -46],
    [11, -46, -47],
    [13, -60, -48],
    [13, -55, -55],
    [13, -48, -60],
    [17, -72, -72]
],
[]
[]

//3. S3 [=HBNef]

[
    [1, -2, -2],
    [1, -2, -1],
    [1, -1, -2],
    [1, -1, -1],
    [1, 0, 0],
    [2, -5, -4],
    [2, -5, -3],
    [2, -4, -5],
    [2, -3, -5],
    [3, -8, -4],
    [3, -7, -7],
    [3, -4, -8],
    [5, -12, -12]
],
[],
[]


//4. S4 [=HBNef]

[
    [1, -1, 0],
    [1, 0, 0],
    [1, 0, 1],
    [2, -2, 1],
    [2, -1, -1],
    [2, 1, 2],
    [3, -1, -2],
    [3, -1, 3],
    [3, 1, 4],
    [3, 2, 4],
    [4, -5, 1],
    [4, 0, 5],
    [7, -9, 2],
    [8, 5, 11],
    [10, 1, 13],
    [13, 9, 18],
    [17, 1, 22]
],
[],
[]

//5. S5  

[
    [1, -1, -1],
    [1, 0, 0],
    [3, -4, -4]
],
[],
[]

//6. S6  

[
    [1, 0, 0],
    [1, 1, 0],
    [1, 1, 1],
    [1, 1, 2],
    [1, 2, 1],
    [1, 2, 2],
    [2, 0, -1],
    [2, 5, 3],
    [3, -1, -2],
    [3, 4, 7],
    [3, 5, 7],
    [3, 7, 6],
    [4, 8, 9],
    [4, 10, 7],
    [5, 6, 12],
    [5, 7, 12],
    [5, 13, 8],
    [6, 13, 13],
    [7, 18, 12],
    [9, 19, 20],
    [11, 24, 24],
    [12, 15, 29],
    [15, 39, 25],
    [19, 23, 46],
    [25, 54, 55],
    [25, 65, 42],
    [41, 89, 90]
],
[],
[
    [3, 6, 6]
]

//7. S’4,1,2

[
    [0, 2, 1],
    [1, 2, 1],
    [1, 3, 1],
    [1, 3, 2],
    [2, 4, 1],
    [2, 4, 3],
    [3, 5, 2],
    [3, 5, 3],
    [4, 6, 3]
],
[],
[
    [3, 6, 3]
]

//8. S4,1,1 [=HBNef]

[
    [0, 1, 1],
    [1, 3, 5],
    [1, 4, 4],
    [1, 4, 5]
],
[],
[]

//9. S5,1,1 [=HBNef]

[
    [0, 1, 1],
    [1, 4, 6],
    [1, 5, 5],
    [1, 5, 6],
    [2, 8, 13],
    [3, 12, 17],
    [4, 15, 25],
    [5, 19, 29],
    [5, 19, 30]
],
[],
[]

//10. S6,1,1 [=HBNef]

[
    [0, 1, 1],
    [1, 5, 7],
    [1, 5, 8],
    [1, 6, 6],
    [1, 6, 7],
    [2, 9, 15],
    [2, 10, 13],
    [3, 14, 20],
    [3, 14, 21]
],
[],
[]

//11. S7,1,1 [=HBNef]

[
    [0, 1, 1],
    [1, 6, 8],
    [1, 6, 9],
    [1, 7, 7],
    [1, 7, 8],
    [2, 11, 16],
    [2, 11, 17],
    [2, 11, 18],
    [2, 12, 15],
    [3, 16, 25],
    [3, 16, 26],
    [3, 17, 23],
    [4, 21, 35],
    [4, 22, 31],
    [4, 23, 30],
    [5, 27, 40],
    [5, 28, 38],
    [6, 32, 49],
    [7, 37, 58],
    [7, 37, 59],
    [7, 38, 55],
    [7, 39, 53],
    [8, 43, 64],
    [9, 49, 70],
    [10, 55, 77]
],
[],
[]


//12. S8,1,1 [=HBNef]

[
    [0, 1, 1],
    [1, 6, 10],
    [1, 7, 9],
    [1, 7, 10],
    [1, 8, 8],
    [1, 8, 9],
    [2, 13, 17],
    [2, 13, 18],
    [2, 14, 17]
],
[],
[]

//13. S10,1,1  

[
    [0, 1, 1],
    [1, 8, 11],
    [1, 8, 12],
    [1, 8, 13],
    [1, 9, 11],
    [1, 10, 10],
    [1, 10, 11],
    [2, 15, 25],
    [2, 17, 21],
    [3, 23, 35],
    [3, 26, 31],
    [4, 31, 45],
    [5, 38, 58],
    [5, 38, 59],
    [5, 40, 54],
    [5, 41, 53],
    [5, 42, 52],
    [7, 54, 79],
    [7, 55, 77],
    [8, 65, 85],
    [9, 70, 100],
    [9, 72, 97],
    [9, 74, 95],
    [10, 79, 109],
    [13, 102, 143]
],
[
    (6, 46, 69),
    (6, 50, 63),
    (11, 87, 120),
    (10, 78, 111),
    (3, 23, 36),
    (2, 18, 21),
    (9, 73, 96),
    (1, 9, 12)
],
[
    [3, 24, 33],
]

//14. S12,1,1  

[
    [0, 1, 1],
    [1, 9, 15],
    [1, 10, 13],
    [1, 10, 14],
    [1, 10, 15],
    [1, 11, 13],
    [1, 12, 12],
    [1, 12, 13],
    [2, 19, 27],
    [2, 21, 25],
    [3, 28, 40],
    [3, 28, 41],
    [3, 29, 39],
    [3, 30, 38],
    [3, 31, 37],
    [3, 32, 37],
    [4, 39, 51],
    [5, 48, 65],
    [5, 50, 63]
],
[],
[]

//15. S1,2,1

[
    [0, 1, 2],
    [1, 1, 2],
    [2, 2, 5],
    [2, 3, 5],
    [4, 3, 8],
    [4, 5, 8]
],
[],
[]

//16. S1,3,1

[
    [0, 1, 3],
    [1, 1, 2],
    [1, 1, 3],
    [2, 1, 4]
],
[],
[]

//17. S1,4,1 [=HBNef]

[
    [0, 1, 4],
    [1, 1, 3],
    [1, 1, 4],
    [2, 1, 4],
    [2, 1, 5],
    [2, 3, 9],
    [3, 2, 6],
    [4, 3, 8],
    [4, 4, 11],
    [4, 5, 14],
    [5, 2, 10],
    [7, 8, 22],
    [8, 3, 16],
    [14, 17, 47],
    [24, 29, 80]
],
[],
[]

//18. S1,5,1  

[
    [0, 1, 5],
    [1, 1, 4],
    [1, 1, 5],
    [1, 2, 8],
    [2, 1, 4],
    [2, 1, 5],
    [2, 1, 6],
    [2, 2, 7],
    [2, 3, 11],
    [3, 1, 6],
    [3, 2, 7],
    [5, 3, 10],
    [5, 7, 25],
    [6, 2, 13],
    [6, 5, 17],
    [7, 8, 28],
    [9, 9, 31],
    [10, 3, 20],
    [13, 12, 41],
    [14, 15, 52],
    [20, 19, 65],
    [25, 25, 86],
    [30, 31, 107],
    [46, 47, 162],
    [51, 53, 183],
    [118, 122, 421],
    [190, 197, 680]
],
[],
[
    [6, 6, 21]
]



//19. S1,6,1 [HBNef]

[
    [0, 1, 6],
    [1, 1, 5],
    [1, 1, 6],
    [1, 2, 10],
    [2, 1, 4],
    [2, 1, 5],
    [2, 1, 6],
    [2, 1, 7],
    [2, 2, 9],
    [2, 3, 14],
    [2, 4, 19],
    [3, 1, 6],
    [3, 1, 7],
    [3, 4, 18],
    [3, 5, 23],
    [4, 1, 8],
    [4, 7, 32]
],
[],
[]

//20. S1,9,1  

[
    [0, 1, 9],
    [1, 1, 7],
    [1, 1, 8],
    [1, 1, 9],
    [1, 2, 15],
    [1, 3, 23],
    [2, 1, 7],
    [2, 1, 8],
    [2, 1, 9],
    [2, 1, 10],
    [2, 3, 21],
    [2, 4, 29],
    [2, 5, 37],
    [3, 1, 6],
    [3, 1, 7],
    [3, 1, 8],
    [3, 1, 9],
    [3, 1, 10],
    [3, 2, 13],
    [3, 3, 20],
    [3, 7, 51],
    [4, 1, 8],
    [4, 1, 9],
    [4, 1, 10],
    [4, 1, 11],
    [5, 1, 10],
    [5, 1, 11],
    [5, 3, 19],
    [5, 4, 26],
    [5, 9, 64],
    [6, 1, 12],
    [6, 8, 55],
    [7, 5, 32],
    [7, 8, 54],
    [7, 11, 77],
    [8, 15, 107],
    [9, 7, 45],
    [9, 13, 90],
    [10, 9, 59],
    [10, 13, 89],
    [10, 17, 120],
    [11, 11, 73],
    [11, 13, 88],
    [12, 13, 87],
    [12, 19, 133],
    [13, 23, 163],
    [15, 25, 176],
    [16, 29, 206],
    [17, 15, 98],
    [18, 17, 112],
    [18, 31, 219],
    [19, 19, 126],
    [20, 33, 232],
    [21, 37, 262],
    [23, 39, 275],
    [25, 23, 151],
    [26, 25, 165],
    [26, 45, 318],
    [29, 51, 361],
    [31, 53, 374],
    [32, 29, 190],
    [33, 31, 204],
    [34, 33, 218],
    [34, 59, 417],
    [40, 37, 243],
    [41, 39, 257],
    [42, 73, 516],
    [48, 45, 296],
    [55, 51, 335],
    [56, 53, 349],
    [63, 59, 388],
    [78, 73, 480]
],
[
    [5, 6, 41],
    [6, 5, 33],
    [8, 6, 39],
    [3, 5, 36],
    [3, 4, 28],
    [9, 11, 75],
    [13, 16, 109],
    [3, 6, 44],
    [4, 4, 27]
],
[]



//21. S1,1,1

[
    [1, 1, 1],
    [2, 3, 4],

],
[3,5,6],
[]

//22. S1,1,2

[
    [0, 2, 1],
    [1, 1, 1]
],
[],
[
    [2, 7, 5]
]

//23. S1,1,3

[
    [0, 3, 1],
    [1, 4, 2],
    [3, 9, 5]
],
[],
[]

//24. S1,1,4

[
    [0, 4, 1],
    [1, 9, 3],
    [2, 14, 5]
],
[],
[]

//25. S1,1,6

[
    [0, 6, 1],
    [1, 4, 1],
    [1, 5, 1],
    [1, 9, 2],
    [2, 4, 1],
    [3, 3, 1],
    [3, 7, 2],
    [3, 21, 5],
    [4, 20, 5],
    [5, 19, 5],
    [6, 18, 5]
],
[],
[
    [3, 12, 3]
]

//26. S1,1,8

[
    [0, 8, 1],
    [1, 6, 1],
    [1, 7, 1],
    [1, 13, 2],
    [2, 5, 1],
    [2, 11, 2],
    [3, 5, 1],
    [3, 10, 2],
    [3, 23, 4],
    [4, 4, 1],
    [4, 28, 5],
    [5, 9, 2],
    [5, 27, 5],
    [7, 19, 4],
    [7, 25, 5],
    [8, 24, 5]
],
[
    [5, 15, 3],
    [3, 17, 3],
    [4, 16, 3],
    [5, 21, 4],
    [3, 11, 2]
],
[]







==> K3Rank3.txt <==
//1. S1
M := Matrix(3,3,[6,0,0,0,-2,0,0,0,-2]);
E := [[0,0,1],[0,1,0],[1,-2,0],[1,0,-2],[2,-3,-2],[2,-2,-3]];

//2. S2
M := Matrix(3,3,[36,0,0,0,-2,1,0,1,-2]);
E := [[0,1,0],[0,0,1],[1,-5,-3],[1,-3,-5],[2,-9,-8],[2,-8,-9]];

//3. S3
M := Matrix(3,3,[12,0,0,0,-2,1,0,1,-2]);
E := [[0,1,0],[0,0,1],[1,-3,-2],[1,-2,-3]];

//4. S4
M := Matrix(3,3,[6,0,-1,0,-2,1,-1,1,-2]);
E := [[0,1,0],[0,-1,-1],[1,-1,1],[2,1,3]];

//5. S5
M := Matrix(3,3,[4,0,0,0,-2,1,0,1,-2]);
E := [[0,1,0],[1,-1,-2],[0,0,1],[1,-2,-1]];


//6. S6
M := Matrix(3,3,[14,0,-1,0,-2,1,-1,1,-2]); 
E := [[0,-1,0],[0,0,-1],[1,3,1],[2,3,5],[2,5,4],[3,6,7]];

//7. S’4,1,2
M := Matrix(3,3,[-6,2,0,2,-2,4,0,4,-8]);
E := [[0,1,0],[2,3,1],[0,1,1],[2,3,2]];

//8. S4,1,1
M := Matrix(3,3,[-32,0,4,0,-2,2,4,2,-2]);
E := [[0,1,0],[0,0,1],[1,3,4]]; 

//9. S5,1,1
M:=Matrix([[-50,0,5],[0,-2,2],[5,2,-2]]);
E := [[0,1,0],[0,0,1],[1,4,5],[4,15,24]]; 


//10. S6,1,1
M:=Matrix([[-72,0,6],[0,-2,2],[6,2,-2]]);
E := [[0,0,1],[1,5,6],[2,9,14],[0,1,0]]; 

//11. S7,1,1
M:=Matrix([[-98,0,7],[0,-2,2],[7,2,-2]]);
E := [[0,0,1],[1,6,7],[0,1,0],[3,16,24],[4,21,34],[6,33,46]]; 


//12. S8,1,1
M := Matrix(3,3,[-128,0,8,0,-2,2,8,2,-2]);
E := [[0,0,1],[1,6,9],[1,7,8],[0,1,0]];

//13. S10,1,1
M := Matrix([[-200,0,10],[0,-2,2],[10,2,-2]]);
E := [[1,9,10],[4,32,43],[0,0,1],[3,23,34],[2,15,24],[6,47,66],[4,33,42],[0,1,0]]; 


//14. S12,1,1
M := Matrix(3,3,[-288,0,12,0,-2,2,12,2,-2]);
E := [[0,1,0],[1,9,14],[2,19,26],[0,0,1],[1,11,12],[2,20,25]];

//15. S1,2,1
M := Matrix([[-2,0,1],[0,-8,4],[1,4,-2]]);
E := [[1,0,0],[0,0,1],[0,1,1]]; 

//16. S1,3,1
M := Matrix([[-2,0,1],[0,-18,6],[1,6,-2]]);
E := [[1,0,0],[0,0,1],[0,1,2]]; 

//17. S1,4,1
M := Matrix([[-2,0,1],[0,-32,8],[1,8,-2]]); 
E := [[1,0,0],[0,1,3],[0,0,1],[3,3,8]]; 


//18. S1,5,1
M := Matrix([[-2,0,1],[0,-50,10],[1,10,-2]]);
E := [[1,0,0],[0,1,4],[0,0,1],[4,3,10],[5,6,21],[16,16,55]]; 


//19. S1,6,1
M := Matrix([[-2,0,1],[0,-72,12],[1,12,-2]]);
E := [[1,0,0],[1,1,4],[0,0,1],[0,1,5]]; 


//20. S1,9,1
M := Matrix([[-2,0,1],[0,-162,18],[1,18,-2]]);
E := [[2,1,6],[0,1,8],[0,0,1],[1,0,0],[4,5,34],[3,6,43],[7,6,39],[5,8,56],[8,8,53]]; 


//21. S1,1,1
M:= Matrix([[-2,0,1],[0,-2,2],[1,2,-2]]);
E := [[-1,0,0],[0,1,0],[1,0,1]];

//22. S1,1,2
M := Matrix([[-2,0,2],[0,-2,4],[2,4,-8]]);
E := [[0,-1,-1],[1,2,2],[0,3,2]];  

//23. S1,1,3
M := Matrix([[-2,0,3],[0,-2,6],[3,6,-18]]);
E := [[0,-2,-1],[1,6,3],[2,3,2],[0,5,2]]; 

//24. S1,1,4
M := Matrix([[-2,0,4],[0,-2,8],[4,8,-32]]);
E := [[0,-3,-1],[1,2,1],[0,7,2],[1,12,4]]; 

//25. S1,1,6
M := Matrix([[-2,0,6],[0,-2,12],[6,12,-72]]);
E := [[0,5,1],[2,3,1],[3,16,4],[1,0,0],[4,15,4],[0,1,0]]; 

//26. S1,1,8
M := Matrix([[-2,0,8],[0,-2,16],[8,16,-128]]); 
E := [[3,4,1],[1,0,0],[4,9,2],[0,1,0],[4,15,3],[0,7,1],[3,16,3],[1,12,2]]; 







 
